Privacy-Preserving Script Sharing in GUI-based Programming-by-Demonstration Systems

An important concern in end user development (EUD) is accidentally embedding personal information in program artifacts when sharing them. This issue is particularly important in GUI-based programming-by-demonstration (PBD) systems due to the lack of direct developer control of script contents. Prior studies reported that these privacy concerns were the main barrier to script sharing in EUD. We present a new approach that can identify and obfuscate the potential personal information in GUI-based PBD scripts based on the uniqueness of information entries with respect to the corresponding app GUI context. Compared with the prior approaches, ours supports broader types of personal information beyond explicitly pre-specified ones, requires minimal user effort, addresses the threat of re-identification attacks, and can work with third-party apps from any task domain. Our approach also recovers obfuscated fields locally on the script consumer's side to preserve the shared scripts' transparency, readability, robustness, and generalizability. Our evaluation shows that our approach (1) accurately identifies the potential personal information in scripts across different apps in diverse task domains; (2) allows end-user developers to feel comfortable sharing their own scripts; and (3) enables script consumers to understand the operation of shared scripts despite the obfuscated fields.

==> SummaryOfChanges.txt <==
We thank the reviewers and the ACs for their valuable feedback. We are grateful for their insightful comments on our paper. Based on the suggestions from the reviewers, we made the following changes in the revised version. These changes are also highlighted in the manuscript.

(2AC) "It would be better to articulate why the current study is good enough in the paper."
- We added discussions on the reasons why we used simulated user profiles and did not have the participants demonstrate new scripts in Section 5.2: (1) We wanted to avoid accidentally collecting any actual personal information from the participants; (2) We wanted to exclude the factor of the usability of Sugilite’s recording mechanism (which was evaluated in our previous SUGILITE paper); and (3) We argue that the user experience in our study process should be identical to that when a script user downloads and executes a shared script using our system.

(R1) "..maybe worth mentioning briefly in future work or in section 4.2) is to educate/communicate with consumers (not script authors) about the data they may share and the way to preserve privacy so that they will be more willing to contribute data."
- We added this point in the Future Work section (Section 7).

(R2) "...the proposed approach is not effective at protecting an input slot with a handful of expected options"
- We added discussions on this limitation in Section 6. In short, our approach is effective when the identity of the script author is unknown, and the goal of the attacker is to deanonymize the author. Potential sensitive information about the script author with a small number of possible values (e.g., gender and age group) may get compromised if the script author is not anonymized. However, this is not our target scenario as discussed in the new Threat Model section (Section 3.4)

(R2) "The attack is easy and dangerous especially when script author is not anonymized."
- We added a new Threat Model section (Section 3.4) to better clarify that we assume the script author is anonymized when designing our system. We discuss this issue with further details in Section 6.

(R2) "The proposed approach does not warn users about the attack; therefore, users may overestimate the credibility of the proposed obfuscation."
- We added this challenge as a possible future research direction in Section 7.

(R2) "...potential privacy leak (i.e., the rebuilt path may reveal information about the script author's UI layout which might be considered private)."
- We discuss this issue in Section 6.











